Sparsity Invariant CNNs

In this paper, we consider convolutional neural networks operating on sparse inputs with an application to depth upsampling from sparse laser scan data. First, we show that traditional convolutional networks perform poorly when applied to sparse data even when the location of missing data is provided to the network. To overcome this problem, we propose a simple yet effective sparse convolution layer which explicitly considers the location of missing data during the convolution operation. We demonstrate the benefits of the proposed network architecture in synthetic and real experiments with respect to various baseline approaches. Compared to dense baselines, the proposed sparse convolution network generalizes well to novel datasets and is invariant to the level of sparsity in the data. For our evaluation, we derive a novel dataset from the KITTI benchmark, comprising 93k depth annotated RGB images. Our dataset allows for training and evaluating depth upsampling and depth prediction techniques in challenging real-world settings and will be made available upon publication.

==> README.txt <==
To make a sample 3DV submission, copy the contents of this directory
somewhere, and type

 latex egpaper_for_review

or 

 pdflatex egpaper_for_review


To make a final copy of the paper uncomment the line
\threedvfinalcopy 
at the beginning of the file or use the template egpaper_final.tex 
with the commands above.

Note that in some environments, it may be necessary to run bibtex 
explicitly (bibtex egpaper_final).


==> figures/convergence_sparse_conv/mae_convDepthOnly.txt <==
conv3_valPerformance_density_005
12.4179052361, 34.869543324
12.406042014, 26.0363801751
15.2620399833, 2161.10286545
11.2667295656, 22.7075854499
8.1148867015, 18.856553341
6.6226484178, 17.4498475376
5.8792072028, 15.6066341133
3.8813978887, 10.2837812737
7.6458220176, 18.633261576
5.4395733634, 14.9265048907
3.9104778478, 10.9606295285
10.0135274047, 20.4904251356
6.2718133479, 14.8397964546
4.8264434623, 14.2183679758
3.6516236461, 10.0210229402
5.2590835937, 14.8152749906
4.3118860762, 12.6055591066
30.2114769541, 180.009193585
4.9020230174, 14.2338868784
6.4740208162, 17.004922247
5.3662878852, 14.6920858968
5.3077802771, 12.5481776295
5.1895577453, 16.5298056324
4.9757123403, 14.503209155
6.8368266171, 13.5733805981
11.5057270506, 21.1745669715
4.7137239412, 13.5421517297
4.0911316307, 12.2190046545
6.0481285606, 16.2438306339
9.906878263, 21.0978669514
9.2260501715, 20.8992260264
7.4591155073, 18.4360252707
247.642153169, 87135.8359165
9.2198984672, 20.885396275
5.2418112548, 14.1529380771
6.2357052797, 13.1034819581
6.2152861077, 16.0193485238
5.4525921263, 16.0019858543
5.4902327805, 12.3865921288
8.072033494, 18.1251091385
6.6121271882, 17.2586071156
5.920694333, 16.3531961147
4.701205012, 32.0691761148
6.3866266887, 17.3139807772
5.1027851847, 14.8869785219
4.4759640813, 13.4765065012
5.4172176461, 13.0155362874
12.3089586868, 20.8272604438
7.2124995272, 17.6112118298
5.136319512, 12.7967311531
4.7372369678, 14.9028939117
5.0595431893, 14.7495110811
6.3515032913, 14.5673793109
6.0835541382, 16.8952243812
3.9091802199, 11.71232629
5.2724091236, 42.3882835014
6.7434216423, 1195.45929966
4.7257481673, 13.852630285
4.7313701766, 15.0129457028
6.5178373545, 18.4018580014
5.9874436414, 15.5035498507
5.5821009011, 328.14594193
4.2552566133, 46.4848152992
5.5850357053, 16.5957780693
5.5006090767, 16.4501841201
5.4281896454, 851.737654639
7.9720981827, 275.192245506
6.2473130387, 19.8679029593
5.6477097183, 142.680077749
4.1383144582, 15.5183215051
10.4930891762, 396.276909548
56.4766757349, 6842.49492524
6.390758857, 17.8898096458
6.8763373623, 18.0385510652
5.0740955158, 175.70261517
4.5501146794, 14.6798064836
5.5817115849, 17.4886248028
6.5467051862, 17.8917476513
4.8873402941, 50.7829744343
5.0659223725, 20.1138736388
4.3697513768, 13.6310300452
6.945000065, 604.084967983
5.0950016511, 17.4133217862
3.9922944048, 25.2578554411
5.0399005494, 19.9026433451
4.0079754251, 14.2073882027
5.1931670233, 12.4521487311
5.3949433866, 16.5446290205
5.7543754177, 539.722933635
6.2313634339, 19.9677170003
5.9186532305, 13.938157396
4.4447409027, 14.6195721389
4.1273928495, 16.9652958449
3.2711442469, 24.5617584878
3.9698962235, 14.6154776698
5.193865671, 15.9642144033
7.850363347, 25.1028721402
10.3268763074, 257.234969439
5.5861871956, 20.2595424669
4.7136644169, 14.5532131951


==> figures/convergence_sparse_conv/mae_convMaskConcat.txt <==
conv3_confConcat_valPerformance_density_005
11.8193984421, 46.2175582644
12.8498078925, 24.1900202003
12.3413846134, 23.7376264936
13.0106028965, 24.2706625317
12.1643805462, 23.3769954536
12.3700282275, 23.5734528903
12.6554716897, 23.9278242132
12.9186343441, 24.2189036161
11.9531940067, 23.0412655011
12.7220255385, 24.1026494019
12.2701476465, 23.7598724139
11.7383539224, 23.3265240113
12.4313669531, 38.2302385467
11.876585009, 51.6258042645
12.0747835703, 48.6351876845
11.6380838323, 155.322633126
12.1131091186, 197.470316492
10.1726037991, 106.564508264
9.8844496546, 449.634497624
9.3809665093, 206.662949621
9.4122113382, 135.987013672
9.6572181558, 132.331794646
9.0253128505, 301.435448742
17.73642568, 2370.65594234
8.5682431563, 212.198298085
9.745753888, 351.739891081
10.014910398, 137.31406513
8.2991248525, 146.020856394
8.2728016311, 154.632505848
8.1865630104, 204.635597962
7.8786261271, 211.936521142
11.7056259276, 1514.54341386
7.6596758792, 223.410115308
7.65634751, 165.687088283
7.854608541, 127.283672093
7.3438674479, 51.8617468367
7.2152973118, 20.8566960812
7.1772812905, 30.7976347329
7.6883410181, 173.624321362
7.7103375748, 29.9143000173
8.2687601266, 35.1256312181
7.2367410984, 41.8796451308
7.4030255474, 70.6237905163
7.6271781093, 75.9519328107
7.1580095691, 57.5286385534
7.7025628679, 205.0161113
6.8733286691, 31.2226406527
7.3645469028, 53.9480682827
7.0472510175, 17.8912362878
7.1790014563, 20.8736444523
7.0818497621, 21.6901290074
6.9688890672, 31.01612279
7.1242342833, 49.1416680079
7.3258829173, 39.5107168394
7.2279690058, 75.760881393
6.9140122624, 38.8479851565
8.1710740395, 31.7180622981
7.0633398493, 72.5536725539
6.9088688188, 47.2153136497
7.3194255429, 212.084964859
7.1512924669, 50.730157063
6.8490701787, 49.2543283726
8.0473428868, 267.023563117
7.0077051796, 224.507563534
7.7206101673, 34.2524971358
6.6435105189, 22.5317830377
7.618670759, 59.2336771196
8.938393897, 55.897124468
8.2160955694, 19.5990868783
6.8083007919, 20.089021485
8.805181869, 74.1128721967
9.0960728499, 1958.00974265
6.8680106161, 33.7925274949
6.6696233829, 35.9098409557
13.4473104267, 3435.82838164
6.3384857229, 56.5506370063
7.2709543181, 41.9449198073
7.7839556552, 117.142460205
6.7047651647, 36.3930622804
6.688957631, 79.3860214939
6.5828853734, 167.529423901
6.7701399244, 273.701248478
6.5894270481, 163.313819107
6.456290186, 250.171426539
6.3685648801, 98.9352030898
7.2714989451, 491.397919239
7.8806237145, 368.341740706
7.3769729897, 40.7576168065
7.719858638, 687.739612405
6.4254006083, 104.466983761
6.5374631641, 132.60637535
7.2505669437, 242.643618306
6.7508060745, 74.8462740297
6.1089755091, 54.8559162501
6.9818857741, 237.426007842
7.2055683381, 611.427235518
6.676203988, 383.117759374
6.0462905699, 53.1741803778
6.8437640839, 102.46906726
6.9382265934, 105.505628358


==> figures/convergence_sparse_conv/mae_sparseConv_validation.txt <==
sparseConv_cpMax_valPerformance_density_005
12.8545985813, 21.042625601
12.3713794245, 23.5535461294
12.8693390087, 24.1141480564
12.9480203027, 24.1912156599
12.6560224492, 23.8909677018
12.3829256638, 23.5683195339
12.5452108475, 23.7655818358
12.6450017392, 23.8788147865
12.7662092011, 24.0091848103
12.6399869348, 23.8734457366
12.4298341597, 23.6275251026
12.6392368365, 23.8728077423
12.5642579282, 23.7883992041
12.4109933429, 23.6051022457
12.4484587716, 23.6521248806
12.692696417, 23.9333954847
12.5535304382, 23.7800618126
12.334481721, 23.5168387858
12.3652452195, 23.5633714848
12.4251174254, 23.6481690767
12.3112140423, 23.5299941689
12.2706352417, 23.5206162276
12.2994239462, 23.609382544
12.1716086664, 23.5430882498
11.4514708826, 22.9979360123
10.7361218948, 22.1207553001
7.132770126, 18.6670252568
6.3537424893, 16.3130636929
4.4841204059, 15.1253721152
4.0214803765, 13.8090158296
3.6317960215, 13.2176785023
3.8200419254, 13.2725758139
3.0879327546, 12.1366666269
2.8710903095, 11.3643281473
2.7259425939, 11.0517361563
2.6312626429, 10.8344474748
2.4477070855, 10.1956250571
2.3309746379, 9.8304811292
2.2430587506, 9.6835796736
2.1817211474, 9.3704748879
2.1302389361, 9.3143603386
2.0742396138, 9.5637013833
2.0138945464, 8.8227045574
1.9482208879, 8.6247952379
1.9146883848, 8.6204951241
1.8683374436, 8.4645222684
1.8169088668, 8.2201689456
1.7644564913, 7.9432519779
1.7370095197, 7.7879636943
1.718258132, 7.9022549205
1.6888103009, 7.8122183549
1.6526522945, 7.6753128035
1.6322639641, 7.5411362896
1.6118145059, 7.5206113293
1.5820824045, 7.3098085687
1.5772443691, 7.481140011
1.5893574283, 7.5145396631
1.5321790325, 7.3353170678
1.5138148634, 7.1634450912
1.4945323208, 7.0042880524
1.4833657733, 7.0747589496
1.4656810948, 7.0824893883
1.438665734, 6.8743103849
1.4274446348, 6.8113797866
1.418243315, 6.8148333362
1.4070889595, 6.8367264657
1.399875196, 6.6357204145
1.3753658694, 6.6423673752
1.3728523475, 6.7808042725
1.3544522912, 6.543048012
1.3436935556, 6.6087963721
1.3387804914, 6.4521850644
1.3292082868, 6.3247145568
1.3093348744, 6.5692408016
1.2952710991, 6.5118317535
1.2896745671, 6.2981969736
1.2772455832, 6.3502032833
1.2650719809, 6.3199505433
1.2576565419, 6.29658558
1.2586901405, 6.1983540126
1.2535573315, 6.1776786725
1.2413021536, 6.3384504525
1.2328463727, 6.2317627659
1.2302577653, 6.1131257332
1.2184142973, 6.2735820871
1.2119821039, 6.0955495409
1.2031256741, 6.1070242947
1.1937590056, 6.1542859378
1.2048355364, 5.9878861755
1.2061248027, 5.9451541553
1.1937587016, 5.9615443774
1.1839634969, 5.9824775568
1.1944164788, 5.8779610721
1.1824202423, 5.8988094829
1.1635914507, 5.9609895558
1.1990618804, 5.785164947
1.1785114, 5.9596712071
1.1466934125, 5.86654208
1.1344505786, 5.9371845262
1.1400470051, 5.81211615


==> images.txt <==
figures_compressed/dataset_eval/depth/2011_09_26_drive_0014_sync_0000000050_encoded.jpeg
figures_compressed/dataset_eval/accLidar_sgm_sparse_3/2011_09_26_drive_0014_sync_0000000050_encoded.jpeg
figures_compressed/dataset_eval/raw_lidar/2011_09_26_drive_0014_sync_0000000050_encoded.jpeg
figures_compressed/dataset_eval/accLidar/2011_09_26_drive_0014_sync_0000000050_encoded.jpeg
figures_compressed/dataset_eval/stereo_sgm_sparse/2011_09_26_drive_0014_sync_0000000050_encoded.jpeg
figures_compressed/dataset_eval/depth/2011_09_26_drive_0036_sync_0000000054_encoded.jpeg
figures_compressed/dataset_eval/accLidar_sgm_sparse_3/2011_09_26_drive_0036_sync_0000000054_encoded.jpeg
figures_compressed/dataset_eval/raw_lidar/2011_09_26_drive_0036_sync_0000000054_encoded.jpeg
figures_compressed/dataset_eval/accLidar/2011_09_26_drive_0036_sync_0000000054_encoded.jpeg
figures_compressed/dataset_eval/stereo_sgm_sparse/2011_09_26_drive_0036_sync_0000000054_encoded.jpeg
figures_compressed/dataset_eval/depth/2011_09_26_drive_0032_sync_0000000095_encoded.jpeg
figures_compressed/dataset_eval/accLidar_sgm_sparse_3/2011_09_26_drive_0032_sync_0000000095_encoded.jpeg
figures_compressed/dataset_eval/raw_lidar/2011_09_26_drive_0032_sync_0000000095_encoded.jpeg
figures_compressed/dataset_eval/accLidar/2011_09_26_drive_0032_sync_0000000095_encoded.jpeg
figures_compressed/dataset_eval/stereo_sgm_sparse/2011_09_26_drive_0032_sync_0000000095_encoded.jpeg
figures_compressed/dataset_eval/image_02/2011_09_26_drive_0032_sync_0000000095.jpeg
figures_compressed/dataset_eval/diffs/2011_09_26_drive_0032_sync_0000000095_accLidarSgmDiff_encoded.jpeg
figures_compressed/dataset_eval/diffs/2011_09_26_drive_0032_sync_0000000095_rawDiff_encoded.jpeg
figures_compressed/dataset_eval/diffs/2011_09_26_drive_0032_sync_0000000095_accLidarDiff_encoded.jpeg
figures_compressed/dataset_eval/diffs/2011_09_26_drive_0032_sync_0000000095_stereoDiff_encoded.jpeg
figures_compressed/sparsity_analysis/heatmap_denseConv_depthOnly.jpeg
figures_compressed/sparsity_analysis/heatmap_denseConv_depthMaskConcat.jpeg
figures_compressed/sparsity_analysis/heatmap_sparseConv.jpeg
figures_compressed/synthia_density_005/038_sparse_input_depth.jpeg
figures_compressed/synthia/image_3800/conv_05_on_05_percent/000000038_prediction_encoded.jpeg
figures_compressed/synthia/image_3800/convConfConcat_05_on_05_percent/000000038_prediction_encoded.jpeg
figures_compressed/synthia/image_3800/05_on_05_percent/000000038_prediction_encoded.jpeg
figures_compressed/synthia_density_005/038_gt_depth.jpeg
figures_compressed/synthia_density_005/093_sparse_input_depth.jpeg
figures_compressed/synthia/image_9300/conv_05_on_05_percent/000000093_prediction_encoded.jpeg
figures_compressed/synthia/image_9300/convConfConcat_05_on_05_percent/000000093_prediction_encoded.jpeg
figures_compressed/synthia/image_9300/05_on_05_percent/000000093_prediction_encoded.jpeg
figures_compressed/synthia_density_005/093_gt_depth.jpeg
figures_compressed/synthia/image_3800/conv_05_on_20_percent/000000038_prediction_encoded.jpeg
figures_compressed/synthia/image_3800/convConfConcat_05_on_20_percent/000000038_prediction_encoded.jpeg
figures_compressed/synthia/image_3800/05_on_20_percent/000000038_prediction_encoded.jpeg
figures_compressed/synthia/image_9300/conv_05_on_20_percent/000000093_prediction_encoded.jpeg
figures_compressed/synthia/image_9300/convConfConcat_05_on_20_percent/000000093_prediction_encoded.jpeg
figures_compressed/synthia/image_9300/05_on_20_percent/000000093_prediction_encoded.jpeg
figures_compressed/domain_adaptation/dense_conv.jpeg
figures_compressed/domain_adaptation/conv_confConcat_100.jpeg
figures_compressed/domain_adaptation/sparse_conv.jpeg
figures_compressed/sparsity_analysis/maeOverDensity.jpeg
figures_compressed/synthia_density_005/006_sparse_input_depth.jpeg
figures_compressed/synthia_density_005/006_gt_depth.jpeg
figures_compressed/synthia_density_005/006_prediction_denseConv_depthOnly.jpeg
figures_compressed/synthia_density_005/006_prediction_sparseConv.jpeg
figures_compressed/architecture/architecture.pdf
figures_compressed/architecture/sparse_convolution.pdf
figures_compressed/convergence_sparse_conv/convergence_chart.pdf
figures_compressed/missingdataisinformation/mnist.jpeg
figures_compressed/missingdataisinformation/graham.jpeg
figures_compressed/missingdataisinformation/cupboards.jpeg
figures_compressed/missingdataisinformation/kicker.jpeg
figures_compressed/depth_upsampling_supp/0000000023.jpeg
figures_compressed/depth_upsampling_supp/000000023_prediction.jpeg
figures_compressed/depth_upsampling_supp/000000023_gt_depth.jpeg
figures_compressed/depth_upsampling_supp/0000000123.jpeg
figures_compressed/depth_upsampling_supp/000000123_prediction.jpeg
figures_compressed/depth_upsampling_supp/000000123_gt_depth.jpeg
figures_compressed/depth_upsampling_supp/0000000222.jpeg
figures_compressed/depth_upsampling_supp/000000222_prediction.jpeg
figures_compressed/depth_upsampling_supp/000000222_gt_depth.jpeg
figures_compressed/depth_upsampling_supp/0000000242.jpeg
figures_compressed/depth_upsampling_supp/000000242_prediction.jpeg
figures_compressed/depth_upsampling_supp/000000242_gt_depth.jpeg
figures_compressed/depth_upsampling_supp/0000000258.jpeg
figures_compressed/depth_upsampling_supp/000000258_prediction.jpeg
figures_compressed/depth_upsampling_supp/000000258_gt_depth.jpeg
figures_compressed/depth_from_mono/000000190_sparse_sparse.jpeg
figures_compressed/depth_from_mono/000000190_prediction_sparse.jpeg
figures_compressed/depth_from_mono/000000190_gt_depth_dense.jpeg
figures_compressed/depth_from_mono/000000190_prediction_dense.jpeg
figures_compressed/depth_from_mono/000000225_sparse_sparse.jpeg
figures_compressed/depth_from_mono/000000225_prediction_sparse.jpeg
figures_compressed/depth_from_mono/000000225_gt_depth_dense.jpeg
figures_compressed/depth_from_mono/000000225_prediction_dense.jpeg
figures_compressed/depth_from_mono/000000324_sparse_sparse.jpeg
figures_compressed/depth_from_mono/000000324_prediction_sparse.jpeg
figures_compressed/depth_from_mono/000000324_gt_depth_dense.jpeg
figures_compressed/depth_from_mono/000000324_prediction_dense.jpeg
figures_compressed/depth_from_mono/000000359_sparse_sparse.jpeg
figures_compressed/depth_from_mono/000000359_prediction_sparse.jpeg
figures_compressed/depth_from_mono/000000359_gt_depth_dense.jpeg
figures_compressed/depth_from_mono/000000359_prediction_dense.jpeg
